A 1.55 R$_{\oplus}$ habitable-zone planet hosted by TOI-715, an M4 star near the ecliptic South Pole

A new generation of observatories is enabling detailed study of exoplanetary atmospheres and the diversity of alien climates, allowing us to seek evidence for extraterrestrial biological and geological processes. Now is therefore the time to identify the most unique planets to be characterised with these instruments. In this context, we report on the discovery and validation of TOI-715 b, a $R_{\rm b}=1.55\pm 0.06\rm R_{\oplus}$ planet orbiting its nearby ($42$ pc) M4 host (TOI-715/TIC 271971130) with a period $P_{\rm b} = 19.288004_{-0.000024}^{+0.000027}$ days. TOI-715 b was first identified by TESS and validated using ground-based photometry, high-resolution imaging and statistical validation. The planet's orbital period combined with the stellar effective temperature $T_{\rm eff}=3075\pm75~\rm K$ give this planet an instellation $S_{\rm b} = 0.67_{-0.20}^{+0.15}~\rm S_\oplus$, placing it within the most conservative definitions of the habitable zone for rocky planets. TOI-715 b's radius falls exactly between two measured locations of the M-dwarf radius valley; characterising its mass and composition will help understand the true nature of the radius valley for low-mass stars. We demonstrate TOI-715 b is amenable for characterisation using precise radial velocities and transmission spectroscopy. Additionally, we reveal a second candidate planet in the system, TIC 271971130.02, with a potential orbital period of $P_{02} = 25.60712_{-0.00036}^{+0.00031}$ days and a radius of $R_{02} = 1.066\pm0.092\,\rm R_{\oplus}$, just inside the outer boundary of the habitable zone, and near a 4:3 orbital period commensurability. Should this second planet be confirmed, it would represent the smallest habitable zone planet discovered by TESS to date.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
